Space Shuffle: A Scalable, Flexible, and High-Bandwidth Data Center Network

Data center applications require the network to be scalable and bandwidth-rich. Current data center network architectures often use rigid topologies to increase network bandwidth. A major limitation is that they can hardly support incremental network growth. Recent work proposes to use random interconnects to provide growth flexibility. However routing on a random topology suffers from control and data plane scalability problems, because routing decisions require global information and forwarding state cannot be aggregated. In this paper we design a novel flexible data center network architecture, Space Shuffle (S2), which applies greedy routing on multiple ring spaces to achieve high-throughput, scalability, and flexibility. The proposed greedy routing protocol of S2 effectively exploits the path diversity of densely connected topologies and enables key-based routing. Extensive experimental studies show that S2 provides high bisectional bandwidth and throughput, near-optimal routing path lengths, extremely small forwarding state, fairness among concurrent data flows, and resiliency to network failures.

==> fig/JeIdealMinMax.csv <==
100,100,100,100
150,150,149,149.875
200,200,198,199.125
250,250,247,248.824
275,275,270,273.765
300,300,295,298.235
305,305,301,303.353
310,310,305,308.176
313,313,305.688,310.841
315,314.827,309.247,312.343
320,318.913,308.108,313.527
330,315.105,305.97,310.307
350,315.627,300.67,307.206
375,307.065,297.161,301.326
400,300.502,286.767,294.085
425,292.479,278.116,286.108
450,284.4,274.293,279.171
475,274.82,263.894,270.311
500,269.079,260.266,263.837
550,252.457,240.4,247.499
600,233.187,223.637,227.887
650,215.64,202.591,208.336
700,191.685,179.384,186.011
750,172.738,160.968,165.726
800,150.505,137.152,145.215


==> fig/S2IdealMinMax.csv <==
100,100,100,100
150,150,149,149.875
200,200,198,199.25
250,250,248,249.412
275,275,271,273.588
300,300,296,298.471
305,305,300,303.059
310,310,304.333,306.656
313,312,300.407,305.416
315,312,300.963,306.639
320,310.476,298.973,305.261
330,313.049,299.106,305.468
350,306.578,297.102,301.263
375,301.182,289.714,296.202
400,298.149,279.642,289.165
420,289.522,281.054,284.878
450,283.047,272.181,277.101
475,272.331,263.997,268.619
500,265.89,257.983,262.313
550,242.984,224.764,232.264
600,217.855,207.617,213.577
650,203.045,188.252,197.641
700,189.332,176.517,181.89
750,172.671,160.779,166.396
800,101,82,92.7188


==> fig/bandwidth/Ans.JE.24.csv <==
100,458.2
200,925.14
300,1397.62
400,1868.74
500,2339
600,2815.3
700,3287.16
800,3769.06
900,4234.46
1000,4714.14
1100,5191.4
1200,5669.8
1300,6136.74
1400,6620.34
1500,7097.28
1600,7572.54
1700,8045.9
1800,8518.14
1900,8994.16
2000,9476.32
2100,9951.82
2200,10429
2300,10912.6
2400,11385.5
2500,11860.4
2600,12337.4
2700,12809.9
2800,13287.1
2900,13765.8
3000,14253.6


==> fig/bandwidth/Ans.JE.48.csv <==
100,857.08
200,1719.26
300,2582.94
400,3452.94
500,4331.8
600,5193.06
700,6067
800,6932.44
900,7813.56
1000,8681.76
1100,9570.76
1200,10438.6
1300,11310
1400,12187.7
1500,13061.9
1600,13929.5
1700,14797.3
1800,15691.9
1900,16567.8
2000,17429.1
2100,18306.5
2200,19183.7
2300,20071
2400,20931.4
2500,21810.9
2600,22692.8
2700,23663.1
2800,24474
2900,25282.8
3000,26097.7


==> fig/bandwidth/Ans.S2.24.csv <==
100,459.62
200,925.36
300,1396.18
400,1871.14
500,2339.28
600,2814.08
700,3291.88
800,3759.54
900,4235.26
1000,4721.94
1100,5182.08
1200,5666.94
1300,6136.66
1400,6619.52
1500,7090.1
1600,7569.78
1700,8050.2
1800,8529.48
1900,9000.78
2000,9473.08
2100,9954.28
2200,10428.3
2300,10905.5
2400,11384.1
2500,11868.1
2600,12332.3
2700,12817.3
2800,13295.5
2900,13778.5
3000,14252.5


==> fig/bandwidth/Ans.S2.48.csv <==
100,857.3
200,1718.8
300,2585.98
400,3449.12
500,4327.1
600,5202.8
700,6067.96
800,6943.66
900,7816.32
1000,8683.92
1100,9560.46
1200,10428.4
1300,11305.6
1400,12184
1500,13063.7
1600,13936.4
1700,14812.1
1800,15679
1900,16550.1
2000,17429.8
2100,18307.8
2200,19186
2300,20070.9
2400,20934.7
2500,21825.7
2600,22695.9
2700,23557.3
2800,24443.3
2900,25315.7
3000,26197.7


==> fig/bandwidth/tmp.csv <==
1440.300.24.0.MSG1.BU3.TopoF 711
1512.315.24.0.MSG1.BU3.TopoF 745
1584.330.24.0.MSG1.BU3.TopoF 780
1656.345.24.0.MSG1.BU3.TopoF 817
1728.360.24.0.MSG1.BU3.TopoF 857
1800.375.24.0.MSG1.BU3.TopoF 890
1872.390.24.0.MSG1.BU3.TopoF 928
1944.405.24.0.MSG1.BU3.TopoF 963
2016.420.24.0.MSG1.BU3.TopoF 999
2088.435.24.0.MSG1.BU3.TopoF 1037
2160.450.24.0.MSG1.BU3.TopoF 1070
2232.465.24.0.MSG1.BU3.TopoF 1107
2304.480.24.0.MSG1.BU3.TopoF 1143
2376.495.24.0.MSG1.BU3.TopoF 1184
2448.510.24.0.MSG1.BU3.TopoF 1215
2520.525.24.0.MSG1.BU3.TopoF 1251
2592.540.24.0.MSG1.BU3.TopoF 1287
2664.555.24.0.MSG1.BU3.TopoF 1322
2736.570.24.0.MSG1.BU3.TopoF 1359
2808.585.24.0.MSG1.BU3.TopoF 1395
2880.600.24.0.MSG1.BU3.TopoF 1430
2952.615.24.0.MSG1.BU3.TopoF 1469
3024.630.24.0.MSG1.BU3.TopoF 1500
3096.645.24.0.MSG1.BU3.TopoF 1533
3168.660.24.0.MSG1.BU3.TopoF 1572
3240.675.24.0.MSG1.BU3.TopoF 1606
3312.690.24.0.MSG1.BU3.TopoF 1643
3384.705.24.0.MSG1.BU3.TopoF 1680
3456.720.24.0.MSG1.BU3.TopoF 1716
3528.735.24.0.MSG1.BU3.TopoF 1748
3600.750.24.0.MSG1.BU3.TopoF 1790


==> fig/routing/FixSpMSG1Distribute.txt <==
0, 4992, 30056, 95168, 153352, 164444, 144423, 118473, 92733, 67771, 49137, 32950, 20872, 12274, 7075, 3522, 1591, 695, 232, 81, 80, 55, 24, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
3562, 4170, 3684, 4914, 4706, 3956, 5443, 6773, 6240, 6735, 5205, 4259, 4407, 4222, 4196, 5468, 5600, 6156, 6100, 5893, 4369, 5041, 6643, 4662, 4627, 2229, 5351, 5337, 4832, 5903, 5677, 4220, 5015, 5516, 6490, 2600, 4334, 3456, 5328, 5189, 4945, 4238, 4496, 4909, 2822, 5365, 6330, 5000, 3790, 4494, 6260, 4252, 4045, 4859, 5022, 5538, 4017, 5603, 5328, 5611, 4014, 5752, 4217, 4349, 4764, 5217, 5847, 4884, 6031, 6138, 6183, 4349, 4755, 5134, 4639, 4324, 6504, 6463, 4070, 4422, 3131, 4503, 3436, 5343, 5433, 4904, 5280, 4694, 6643, 6093, 5147, 4645, 3898, 4836, 4198, 4155, 4804, 4559, 5845, 7010, 5380, 4839, 4383, 4653, 5327, 4084, 4183, 4515, 4503, 4189, 6954, 3810, 6412, 5518, 5572, 4773, 5522, 4279, 5591, 6110, 4586, 5528, 4831, 4381, 4421, 4788, 3980, 4426, 5065, 6340, 6627, 5108, 4842, 5147, 6976, 4779, 4255, 4100, 5440, 4290, 3243, 4199, 4771, 6857, 4314, 4874, 5418, 6567, 5068, 4559, 4979, 6045, 4718, 4297, 6351, 4896, 3249, 4165, 4744, 4502, 6097, 4368, 6253, 4521, 6423, 4786, 7074, 4776, 5037, 7821, 4443, 2257, 5815, 4173, 4095, 7220, 5153, 6626, 6776, 4443, 5228, 4559, 4353, 4005, 2691, 5768, 5629, 4107, 4645, 3200, 7280, 5134, 5099, 4988, 4282, 6343, 5413, 4724, 4918, 5109


==> fig/routing/MSG12Distri.12.txt <==
0, 25373, 161461, 564689, 214645, 30907, 2708, 205, 12, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4804, 5152, 4918, 4829, 5065, 5080, 4745, 5157, 4928, 4797, 5160, 5064, 5088, 5147, 5117, 4979, 4853, 4986, 5013, 4977, 4908, 5047, 4965, 4838, 4995, 4901, 5032, 5077, 4951, 4958, 5054, 4913, 4987, 4718, 4949, 4752, 5145, 5221, 5122, 4921, 5040, 4940, 5246, 5000, 4976, 5053, 4947, 4796, 4816, 5012, 5095, 4967, 4714, 5074, 5002, 4808, 5046, 5157, 5010, 5116, 4745, 4937, 5154, 5067, 4981, 4959, 4926, 4908, 5038, 5176, 4946, 5081, 4886, 5071, 5033, 4933, 5058, 5058, 5003, 5001, 4914, 4802, 4917, 5267, 4887, 4861, 5023, 4785, 5099, 5119, 5275, 4860, 4895, 5091, 4919, 5048, 4943, 4940, 5228, 4843, 5135, 4997, 4949, 5097, 5264, 5116, 4994, 5056, 4919, 5012, 5149, 5218, 4844, 4882, 4974, 4975, 4772, 5066, 5215, 4966, 5091, 4936, 4693, 4925, 4979, 5272, 4947, 5161, 5321, 5093, 5192, 4953, 5041, 4856, 4978, 5021, 5017, 4902, 4935, 5277, 4756, 5061, 5225, 5007, 4983, 4943, 4986, 4795, 5038, 4924, 5119, 5043, 5128, 4963, 5085, 5097, 4963, 5099, 5206, 4923, 5140, 5271, 5404, 4707, 4963, 5018, 4943, 4923, 5061, 4847, 4996, 4867, 4974, 5153, 5099, 4968, 5140, 5008, 5015, 5156, 4979, 4627, 4764, 5181, 4835, 5126, 4769, 5061, 4999, 5015, 4831, 5054, 4945, 5024, 4739, 5057, 5116, 5009, 4903, 4974


==> fig/routing/MSG1Distribute.txt <==
0, 14485, 79216, 229158, 275656, 194146, 110304, 55752, 25638, 10345, 3674, 1163, 350, 98, 14, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4507, 4376, 4851, 5328, 4978, 4547, 4973, 5533, 5167, 5402, 5771, 4943, 4606, 4587, 5319, 5266, 4753, 5300, 5033, 4850, 4445, 5129, 5014, 4095, 5051, 3910, 4776, 5157, 4740, 5228, 5235, 4664, 4822, 5319, 5521, 4142, 4781, 4407, 5496, 4819, 4568, 5591, 5225, 4212, 3891, 4929, 4580, 5071, 4289, 4756, 5713, 5009, 4392, 5636, 4843, 5512, 4921, 5039, 5139, 5207, 5010, 5267, 5098, 4230, 4946, 5027, 5624, 5571, 4809, 5591, 5199, 4947, 4433, 5019, 5214, 4296, 5239, 5283, 4905, 5224, 4731, 4946, 4459, 4755, 5103, 5511, 4761, 5017, 4872, 5128, 4630, 5054, 4695, 5131, 4633, 5035, 4741, 5302, 5346, 5280, 4266, 5137, 4720, 5187, 4471, 4875, 4724, 4763, 5019, 4956, 5219, 4319, 5368, 4597, 5026, 4691, 4494, 4516, 4877, 5320, 5029, 5166, 4826, 4685, 5468, 4569, 4395, 4671, 5562, 5159, 5272, 4955, 5764, 5011, 5969, 4778, 4322, 5033, 5646, 4710, 4720, 5171, 4574, 5700, 4397, 4749, 5043, 5414, 5080, 5083, 5164, 5765, 5064, 4775, 5799, 5232, 4193, 5402, 5720, 5081, 4929, 4525, 4771, 5341, 5128, 4864, 5549, 5040, 4830, 5649, 5557, 4400, 5499, 4619, 4979, 5896, 5674, 5738, 5358, 5310, 4758, 4899, 4922, 4777, 4708, 5228, 5297, 4153, 4734, 4667, 5437, 4979, 5467, 5137, 4634, 5844, 5085, 5562, 5324, 5645


==> fig/routing/Randomhit.SS2D.txt <==
::::::::::::::
Randomhit.SS2D.100
::::::::::::::
[0, 6910, 24935, 38870, 25067, 4154, 64, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.156
::::::::::::::
[0, 4456, 17445, 33639, 31589, 11646, 1207, 18, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.196
::::::::::::::
[0, 3509, 14081, 27970, 32379, 18086, 3759, 211, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.256
::::::::::::::
[0, 2612, 10765, 23222, 30922, 22797, 8424, 1217, 40, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.306
::::::::::::::
[0, 2299, 9353, 20962, 29920, 24669, 10357, 2212, 220, 8, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.342
::::::::::::::
[0, 2078, 8304, 18219, 27674, 25390, 13982, 3907, 429, 17, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.400
::::::::::::::
[0, 1760, 7332, 17284, 26937, 26443, 14958, 4509, 713, 61, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.441
::::::::::::::
[0, 1603, 6586, 15780, 25608, 25917, 16712, 6323, 1319, 142, 10, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.506
::::::::::::::
[0, 1397, 5712, 13787, 23007, 26158, 18935, 8544, 2145, 299, 14, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.552
::::::::::::::
[0, 1192, 5414, 12602, 21366, 25272, 20294, 10110, 3101, 589, 60, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.600
::::::::::::::
[0, 1177, 4701, 11924, 20397, 24964, 20777, 11374, 3822, 780, 83, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.650
::::::::::::::
[0, 1080, 4618, 11435, 20016, 24584, 20930, 11787, 4435, 968, 132, 13, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.702
::::::::::::::
[0, 992, 4109, 10433, 18799, 23987, 21220, 13252, 5475, 1448, 243, 32, 8, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.756
::::::::::::::
[0, 929, 3828, 9692, 17281, 22856, 21659, 14535, 6710, 2025, 406, 74, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
::::::::::::::
Randomhit.SS2D.812
::::::::::::::
[0, 895, 3697, 8982, 16573, 22268, 21642, 15329, 7537, 2444, 548, 68, 15, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> fig/routing/Randomhit.SpaceShuffle.txt <==
::::::::::::::
Randomhit.0.100.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 4298, 21371, 60479, 12857, 951, 40, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[998, 1011, 975, 1031, 1052, 998, 1014, 1077, 1084, 1064, 1007, 957, 1001, 1001, 1023, 951, 1011, 1004, 982, 1046, 1000, 973, 1079, 1014, 983, 1009, 965, 1007, 929, 997, 969, 939, 1026, 953, 1018, 1036, 1042, 1042, 1033, 974, 1043, 1044, 1011, 966, 996, 979, 990, 1022, 1028, 953, 1074, 992, 975, 1002, 1027, 1020, 1033, 1039, 990, 1019, 1040, 881, 842, 952, 1008, 1008, 1031, 981, 1056, 976, 1110, 975, 1046, 989, 963, 984, 964, 931, 970, 978, 942, 987, 966, 961, 990, 980, 1040, 1010, 1008, 1018, 965, 981, 1015, 1005, 1023, 998, 988, 980, 973, 1007]
::::::::::::::
Randomhit.0.150.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 3222, 18150, 58638, 17890, 1982, 110, 8, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[684, 705, 642, 717, 638, 703, 670, 690, 630, 596, 641, 656, 622, 626, 644, 636, 714, 695, 649, 640, 653, 676, 661, 671, 673, 687, 723, 620, 642, 668, 641, 674, 649, 621, 650, 641, 602, 624, 684, 609, 662, 651, 679, 640, 723, 672, 637, 692, 688, 668, 609, 650, 663, 667, 668, 652, 660, 689, 686, 718, 655, 621, 685, 690, 678, 682, 657, 656, 726, 660, 641, 696, 626, 668, 665, 661, 656, 648, 639, 703, 659, 689, 653, 662, 667, 675, 686, 700, 689, 693, 670, 663, 652, 675, 689, 651, 710, 683, 709, 666, 608, 660, 635, 663, 715, 680, 667, 683, 676, 755, 656, 678, 639, 639, 691, 659, 689, 687, 644, 733, 682, 659, 701, 678, 673, 666, 678, 597, 644, 680, 698, 678, 632, 684, 674, 677, 657, 701, 665, 660, 731, 641, 688, 662, 647, 649, 642, 648, 697, 659]
::::::::::::::
Randomhit.0.200.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 2557, 16149, 56643, 21191, 3169, 273, 16, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[504, 467, 506, 483, 524, 484, 463, 535, 520, 512, 503, 535, 469, 531, 493, 471, 488, 513, 503, 486, 515, 464, 482, 481, 455, 485, 458, 536, 467, 485, 492, 496, 518, 507, 496, 528, 524, 513, 507, 542, 551, 481, 471, 504, 493, 495, 530, 499, 496, 514, 521, 486, 495, 511, 485, 495, 499, 521, 491, 463, 470, 484, 506, 478, 525, 520, 504, 458, 528, 458, 467, 529, 528, 512, 523, 482, 526, 463, 514, 456, 496, 563, 513, 482, 507, 490, 518, 476, 509, 486, 513, 512, 463, 520, 507, 476, 515, 520, 489, 482, 466, 493, 522, 525, 506, 534, 522, 465, 504, 463, 501, 480, 497, 516, 501, 502, 503, 463, 492, 508, 452, 502, 463, 509, 524, 558, 485, 531, 471, 572, 480, 528, 509, 412, 536, 483, 539, 546, 484, 506, 499, 469, 507, 509, 516, 502, 496, 479, 476, 509, 502, 468, 505, 479, 470, 474, 528, 504, 492, 463, 498, 476, 485, 514, 481, 479, 524, 487, 512, 541, 496, 500, 508, 472, 498, 493, 488, 571, 524, 496, 490, 494, 541, 495, 501, 534, 492, 521, 537, 502, 469, 479, 477, 498, 487, 525, 523, 524, 540, 518]
::::::::::::::
Randomhit.0.250.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 2128, 14633, 54362, 24206, 4167, 460, 40, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[384, 392, 426, 400, 422, 392, 404, 403, 412, 379, 411, 424, 386, 384, 425, 372, 398, 380, 402, 429, 421, 416, 415, 402, 412, 430, 362, 408, 420, 389, 418, 416, 416, 378, 409, 414, 443, 376, 377, 424, 337, 386, 373, 422, 402, 416, 428, 411, 380, 421, 420, 384, 415, 435, 432, 395, 375, 371, 389, 403, 433, 449, 387, 415, 443, 435, 435, 381, 394, 411, 398, 381, 419, 445, 407, 398, 406, 417, 336, 408, 365, 399, 412, 376, 397, 416, 403, 386, 416, 438, 428, 338, 371, 397, 420, 377, 370, 426, 353, 411, 413, 427, 372, 408, 365, 410, 377, 445, 356, 421, 413, 393, 457, 412, 405, 426, 392, 388, 430, 388, 414, 402, 395, 392, 410, 409, 416, 387, 414, 405, 393, 372, 428, 413, 412, 447, 377, 378, 404, 389, 403, 382, 368, 385, 358, 400, 396, 436, 378, 369, 388, 366, 410, 427, 421, 405, 364, 437, 403, 397, 426, 361, 390, 412, 399, 413, 365, 386, 366, 331, 404, 386, 386, 369, 416, 416, 370, 397, 423, 393, 370, 390, 366, 393, 406, 426, 371, 428, 408, 423, 412, 403, 388, 400, 413, 386, 416, 379, 386, 418, 374, 365, 410, 424, 340, 397, 438, 379, 412, 374, 340, 410, 390, 414, 419, 369, 404, 451, 440, 382, 364, 373, 394, 376, 419, 402, 423, 426, 366, 408, 393, 426, 408, 372, 399, 392, 392, 422, 403, 374, 380, 412, 380, 401, 475, 366, 421, 405, 392, 402]
::::::::::::::
Randomhit.0.300.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 1854, 13348, 52227, 26636, 5192, 649, 85, 9, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[344, 328, 305, 321, 373, 357, 338, 334, 315, 378, 315, 317, 349, 301, 303, 327, 324, 373, 288, 314, 316, 313, 355, 330, 327, 336, 359, 378, 349, 351, 299, 327, 349, 318, 292, 333, 319, 344, 361, 301, 337, 343, 287, 337, 349, 346, 364, 361, 361, 334, 343, 324, 366, 329, 325, 388, 348, 342, 351, 346, 331, 317, 327, 306, 323, 334, 340, 366, 321, 329, 374, 307, 296, 361, 361, 302, 321, 336, 315, 361, 340, 344, 345, 318, 355, 346, 359, 325, 356, 368, 328, 345, 339, 300, 350, 315, 342, 350, 343, 341, 391, 353, 307, 340, 310, 337, 318, 328, 305, 327, 319, 336, 320, 366, 366, 346, 337, 329, 301, 340, 329, 321, 313, 321, 342, 350, 313, 347, 303, 323, 316, 355, 311, 352, 337, 367, 342, 327, 306, 337, 345, 346, 309, 327, 345, 292, 279, 316, 367, 362, 334, 339, 336, 318, 366, 357, 281, 287, 321, 335, 327, 329, 354, 351, 351, 352, 287, 328, 327, 328, 303, 352, 347, 321, 310, 314, 371, 316, 322, 322, 338, 328, 354, 350, 329, 306, 375, 315, 322, 321, 352, 340, 308, 319, 333, 306, 378, 333, 337, 320, 362, 365, 305, 355, 327, 286, 328, 335, 310, 344, 301, 367, 298, 349, 331, 360, 332, 363, 357, 354, 312, 345, 337, 318, 313, 339, 340, 337, 327, 322, 327, 342, 288, 335, 331, 322, 323, 376, 288, 361, 331, 320, 354, 321, 319, 364, 337, 304, 378, 324, 340, 315, 333, 337, 309, 304, 314, 343, 344, 326, 317, 328, 345, 311, 351, 353, 346, 312, 353, 362, 314, 319, 337, 330, 342, 332, 323, 342, 337, 339, 350, 313, 341, 335, 320, 334, 357, 351, 329, 363, 307, 321, 301, 323, 312, 349, 345, 346, 325, 351]
::::::::::::::
Randomhit.0.350.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 1465, 12251, 50315, 28217, 6546, 1027, 157, 21, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[298, 292, 277, 277, 316, 274, 279, 289, 258, 289, 287, 288, 267, 317, 291, 258, 309, 288, 262, 281, 302, 258, 286, 309, 285, 299, 271, 269, 258, 277, 274, 250, 284, 291, 274, 267, 282, 284, 305, 279, 278, 265, 291, 260, 305, 296, 325, 278, 261, 310, 289, 294, 297, 301, 290, 295, 313, 258, 298, 295, 277, 294, 300, 263, 294, 303, 283, 238, 281, 254, 291, 279, 308, 316, 271, 295, 292, 264, 281, 304, 289, 291, 293, 295, 289, 316, 320, 252, 275, 285, 293, 310, 323, 304, 273, 317, 272, 303, 271, 305, 298, 291, 314, 290, 259, 273, 263, 326, 293, 249, 305, 281, 279, 291, 268, 271, 280, 308, 296, 291, 260, 266, 292, 309, 229, 272, 269, 283, 292, 292, 283, 307, 273, 308, 308, 301, 280, 297, 267, 284, 291, 269, 311, 288, 271, 295, 270, 290, 268, 292, 274, 284, 284, 280, 299, 291, 259, 310, 314, 299, 277, 280, 293, 300, 300, 311, 282, 291, 251, 317, 302, 297, 308, 311, 298, 250, 271, 304, 267, 260, 275, 273, 267, 283, 275, 311, 307, 316, 239, 284, 288, 267, 286, 294, 282, 286, 311, 288, 301, 284, 281, 283, 275, 277, 289, 281, 294, 283, 287, 280, 275, 297, 304, 305, 287, 262, 272, 306, 285, 284, 288, 302, 292, 267, 286, 297, 306, 281, 256, 281, 283, 279, 248, 279, 286, 291, 290, 333, 244, 271, 296, 247, 298, 311, 264, 282, 259, 253, 273, 294, 283, 301, 310, 272, 312, 287, 260, 283, 288, 302, 299, 310, 287, 283, 268, 290, 288, 290, 254, 257, 244, 256, 314, 269, 291, 289, 278, 286, 259, 276, 274, 294, 274, 304, 317, 250, 270, 312, 271, 284, 288, 295, 267, 309, 299, 248, 286, 269, 294, 250, 288, 289, 299, 261, 318, 294, 297, 291, 287, 268, 309, 288, 294, 307, 301, 263, 244, 289, 311, 303, 303, 316, 270, 259, 330, 301, 272, 296, 293, 297, 287, 259, 282, 322, 260, 272, 307, 301, 275, 260, 273, 308, 257, 296, 303, 287, 278, 298, 283, 281]
::::::::::::::
Randomhit.0.400.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 1354, 11272, 47992, 30158, 7484, 1464, 224, 46, 5, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[234, 254, 241, 257, 233, 234, 249, 259, 258, 254, 235, 246, 284, 255, 258, 244, 229, 265, 240, 226, 283, 233, 243, 253, 277, 279, 260, 208, 238, 258, 263, 244, 220, 235, 288, 251, 232, 253, 244, 269, 260, 263, 230, 259, 226, 280, 270, 262, 246, 270, 263, 240, 273, 248, 274, 254, 255, 291, 230, 253, 231, 247, 219, 244, 240, 247, 253, 209, 221, 265, 241, 280, 279, 263, 228, 224, 236, 271, 256, 250, 257, 237, 252, 237, 280, 268, 278, 219, 236, 257, 246, 232, 243, 267, 247, 237, 230, 238, 258, 240, 242, 237, 273, 245, 237, 255, 260, 233, 275, 262, 269, 240, 261, 250, 278, 259, 232, 247, 256, 233, 257, 246, 231, 234, 224, 243, 247, 241, 249, 249, 254, 241, 241, 264, 240, 258, 232, 215, 273, 245, 273, 267, 236, 258, 261, 245, 244, 223, 229, 264, 261, 228, 251, 236, 246, 257, 252, 217, 249, 280, 210, 259, 253, 217, 271, 249, 271, 250, 247, 231, 237, 238, 240, 245, 292, 232, 257, 233, 268, 276, 268, 287, 233, 235, 237, 288, 216, 262, 262, 272, 240, 257, 242, 253, 236, 270, 243, 247, 249, 239, 268, 222, 262, 243, 250, 215, 260, 267, 238, 243, 233, 241, 244, 275, 235, 277, 261, 253, 241, 252, 260, 255, 302, 268, 215, 257, 246, 253, 258, 257, 275, 276, 224, 234, 223, 241, 275, 234, 259, 230, 224, 222, 264, 268, 260, 220, 262, 253, 278, 241, 259, 230, 250, 255, 254, 248, 292, 266, 234, 238, 211, 250, 255, 254, 258, 248, 265, 242, 257, 228, 245, 258, 239, 247, 259, 284, 285, 239, 244, 239, 270, 262, 250, 266, 229, 246, 248, 258, 235, 250, 273, 239, 227, 278, 225, 279, 247, 295, 263, 244, 254, 251, 262, 237, 274, 272, 201, 231, 219, 264, 253, 209, 245, 237, 252, 216, 244, 255, 257, 236, 228, 241, 254, 257, 268, 242, 235, 218, 253, 239, 296, 289, 267, 266, 244, 270, 248, 218, 238, 255, 261, 228, 232, 228, 226, 257, 252, 254, 245, 253, 247, 241, 281, 268, 245, 249, 250, 232, 262, 270, 248, 239, 215, 254, 227, 272, 261, 248, 236, 261, 274, 258, 265, 255, 250, 237, 254, 267, 252, 226, 226, 220, 249, 292, 254, 248, 253, 226, 228, 260, 279, 264, 236, 268, 268, 270, 242, 258, 260, 280]
::::::::::::::
Randomhit.0.450.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 1276, 10377, 46214, 31462, 8441, 1827, 319, 73, 11, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[259, 223, 221, 241, 245, 226, 212, 212, 207, 213, 228, 221, 200, 187, 253, 248, 203, 224, 247, 198, 218, 214, 225, 215, 204, 234, 222, 237, 217, 219, 174, 244, 200, 223, 215, 216, 215, 223, 224, 205, 231, 234, 227, 244, 236, 210, 225, 243, 204, 210, 208, 244, 199, 227, 186, 227, 231, 210, 248, 213, 215, 204, 204, 213, 231, 199, 243, 228, 221, 237, 228, 221, 215, 229, 239, 217, 242, 219, 219, 221, 229, 229, 206, 221, 232, 216, 241, 231, 212, 202, 231, 229, 208, 225, 210, 220, 223, 191, 225, 224, 229, 238, 212, 222, 234, 213, 218, 243, 200, 228, 244, 213, 229, 215, 236, 241, 246, 233, 245, 219, 215, 218, 222, 186, 248, 220, 228, 237, 223, 215, 193, 239, 239, 243, 216, 216, 209, 212, 217, 238, 212, 219, 189, 230, 238, 225, 195, 223, 219, 226, 222, 214, 189, 216, 242, 230, 205, 216, 215, 209, 198, 240, 236, 198, 236, 187, 211, 215, 241, 189, 228, 224, 234, 253, 201, 212, 204, 220, 241, 224, 230, 214, 228, 193, 223, 237, 219, 175, 233, 196, 238, 258, 218, 230, 231, 220, 193, 268, 239, 222, 223, 225, 228, 202, 200, 229, 194, 260, 260, 213, 236, 228, 265, 247, 194, 213, 212, 194, 251, 219, 231, 217, 221, 224, 216, 219, 238, 233, 229, 203, 216, 246, 242, 244, 213, 200, 216, 219, 216, 200, 186, 257, 223, 211, 250, 234, 236, 254, 207, 222, 219, 226, 236, 206, 213, 211, 222, 214, 210, 171, 221, 222, 218, 215, 231, 239, 197, 197, 217, 190, 244, 209, 218, 225, 241, 220, 210, 202, 198, 238, 260, 232, 213, 244, 216, 244, 229, 239, 220, 223, 221, 246, 175, 236, 216, 204, 233, 231, 215, 245, 227, 230, 227, 236, 226, 220, 243, 204, 212, 205, 233, 235, 209, 235, 217, 240, 220, 197, 217, 223, 186, 242, 217, 212, 229, 228, 216, 228, 182, 217, 230, 237, 217, 243, 220, 223, 232, 236, 218, 228, 228, 228, 226, 208, 223, 240, 242, 207, 213, 177, 215, 224, 221, 225, 200, 221, 229, 226, 268, 247, 201, 194, 225, 220, 195, 213, 216, 229, 231, 213, 230, 252, 198, 206, 201, 219, 205, 242, 212, 249, 231, 229, 240, 226, 213, 257, 190, 225, 193, 259, 242, 207, 214, 264, 219, 246, 240, 230, 254, 203, 212, 195, 227, 229, 218, 253, 247, 198, 241, 254, 246, 219, 225, 249, 221, 219, 240, 246, 198, 230, 231, 235, 239, 194, 252, 212, 236, 210, 207, 238, 210, 228, 190, 202, 229, 207, 233, 216, 242, 206, 201, 217, 226, 191, 226, 234, 212, 240, 224, 207]
::::::::::::::
Randomhit.0.500.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 1104, 9826, 44021, 32679, 9586, 2197, 470, 99, 17, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[211, 194, 190, 190, 212, 206, 200, 190, 225, 190, 199, 197, 186, 186, 192, 206, 215, 179, 177, 199, 220, 214, 189, 220, 191, 217, 189, 211, 192, 190, 227, 221, 183, 221, 216, 200, 202, 228, 189, 209, 196, 164, 225, 187, 199, 228, 167, 208, 210, 180, 193, 187, 188, 206, 186, 223, 202, 220, 199, 213, 220, 192, 166, 207, 202, 180, 189, 147, 188, 214, 209, 200, 197, 207, 209, 208, 220, 226, 211, 219, 210, 207, 213, 217, 192, 223, 185, 196, 184, 201, 208, 209, 198, 230, 215, 196, 221, 206, 229, 195, 205, 199, 206, 192, 193, 202, 224, 228, 234, 203, 204, 210, 180, 197, 195, 161, 204, 188, 188, 186, 197, 209, 189, 198, 218, 189, 199, 176, 195, 177, 182, 205, 207, 192, 177, 213, 222, 193, 182, 214, 209, 178, 207, 228, 197, 199, 225, 241, 183, 196, 169, 173, 204, 193, 209, 178, 196, 191, 199, 196, 197, 193, 197, 210, 204, 190, 187, 156, 190, 163, 189, 213, 162, 209, 184, 205, 207, 197, 188, 196, 184, 197, 240, 176, 180, 201, 186, 206, 174, 210, 192, 204, 177, 189, 193, 213, 203, 216, 204, 179, 190, 208, 177, 205, 211, 201, 142, 202, 204, 194, 195, 208, 190, 189, 197, 213, 191, 194, 204, 194, 215, 223, 205, 197, 220, 200, 228, 199, 204, 175, 227, 200, 213, 203, 193, 223, 192, 228, 217, 186, 200, 213, 188, 209, 182, 195, 178, 170, 202, 203, 197, 224, 189, 184, 196, 191, 208, 242, 193, 212, 178, 193, 205, 199, 190, 191, 213, 200, 189, 208, 221, 183, 183, 220, 200, 219, 180, 212, 230, 204, 189, 215, 214, 196, 213, 199, 196, 199, 185, 211, 226, 190, 188, 203, 211, 209, 206, 205, 231, 201, 173, 212, 190, 182, 197, 213, 208, 168, 197, 204, 212, 183, 174, 192, 183, 214, 225, 198, 199, 207, 173, 161, 202, 197, 187, 194, 200, 179, 219, 205, 209, 204, 213, 228, 220, 185, 216, 210, 232, 204, 190, 153, 234, 201, 168, 188, 204, 195, 191, 192, 200, 216, 203, 238, 200, 167, 210, 172, 211, 181, 198, 191, 197, 201, 199, 231, 196, 207, 213, 194, 184, 212, 184, 208, 228, 200, 192, 216, 210, 195, 210, 193, 214, 190, 168, 202, 188, 219, 193, 194, 179, 195, 222, 202, 210, 227, 213, 181, 187, 229, 206, 210, 199, 232, 190, 180, 206, 209, 170, 190, 190, 181, 230, 201, 179, 172, 196, 194, 215, 213, 196, 230, 196, 193, 216, 166, 192, 230, 192, 198, 210, 212, 220, 199, 199, 193, 196, 207, 177, 218, 181, 196, 173, 210, 209, 187, 209, 216, 196, 174, 175, 190, 211, 186, 210, 201, 205, 175, 193, 216, 226, 199, 188, 198, 202, 187, 191, 168, 212, 219, 211, 186, 223, 228, 188, 191, 201, 228, 210, 232, 186, 216, 189, 171, 212, 236, 171, 204, 204, 193, 211, 197, 213, 234, 238, 188, 190, 184, 202, 199]
::::::::::::::
Randomhit.0.550.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 1009, 9426, 42171, 33237, 10513, 2739, 717, 149, 34, 4, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[162, 183, 176, 176, 175, 174, 182, 174, 181, 179, 186, 165, 178, 173, 151, 174, 171, 185, 183, 173, 202, 209, 193, 184, 176, 176, 167, 156, 186, 170, 187, 175, 160, 195, 178, 194, 193, 171, 154, 192, 195, 158, 201, 199, 166, 207, 198, 174, 163, 199, 186, 159, 185, 165, 165, 173, 185, 197, 166, 189, 187, 193, 192, 162, 183, 185, 183, 196, 158, 168, 166, 168, 180, 162, 194, 200, 169, 159, 185, 189, 192, 152, 194, 199, 170, 204, 161, 174, 182, 184, 197, 141, 184, 156, 193, 196, 210, 213, 156, 171, 197, 188, 187, 177, 168, 213, 175, 156, 198, 194, 185, 185, 159, 193, 187, 190, 180, 179, 199, 178, 175, 178, 193, 183, 163, 177, 173, 189, 174, 188, 183, 182, 177, 197, 189, 189, 189, 196, 160, 193, 135, 184, 180, 204, 211, 202, 195, 182, 192, 187, 162, 195, 191, 199, 160, 192, 179, 178, 169, 179, 178, 166, 164, 168, 169, 164, 198, 194, 194, 161, 177, 167, 173, 170, 140, 193, 220, 207, 171, 200, 174, 156, 155, 180, 211, 185, 161, 167, 159, 177, 145, 181, 173, 172, 181, 202, 212, 159, 191, 192, 192, 172, 172, 161, 174, 184, 189, 190, 200, 168, 173, 189, 185, 191, 184, 168, 169, 181, 177, 181, 177, 186, 168, 167, 198, 197, 185, 216, 168, 165, 201, 192, 183, 179, 186, 179, 158, 169, 197, 159, 167, 149, 177, 168, 185, 202, 220, 193, 193, 186, 196, 178, 197, 184, 193, 229, 168, 190, 199, 161, 192, 181, 178, 191, 188, 182, 167, 180, 167, 195, 185, 205, 195, 169, 195, 148, 175, 188, 181, 185, 208, 174, 160, 177, 177, 175, 171, 195, 181, 167, 196, 166, 166, 173, 164, 165, 195, 171, 174, 166, 179, 176, 175, 203, 197, 176, 183, 182, 164, 175, 187, 164, 156, 171, 156, 169, 176, 165, 150, 182, 199, 199, 173, 174, 196, 189, 188, 189, 186, 193, 194, 189, 170, 166, 178, 198, 184, 189, 167, 186, 174, 210, 157, 190, 177, 216, 215, 200, 154, 172, 212, 173, 169, 175, 174, 143, 204, 177, 183, 202, 168, 180, 188, 185, 177, 177, 196, 186, 181, 181, 192, 201, 178, 174, 179, 188, 205, 174, 175, 203, 168, 178, 177, 208, 193, 162, 193, 181, 191, 203, 194, 184, 155, 185, 181, 176, 177, 163, 168, 179, 171, 171, 178, 183, 181, 184, 170, 187, 183, 209, 165, 174, 181, 184, 191, 173, 194, 208, 190, 179, 184, 187, 167, 171, 164, 179, 184, 184, 204, 201, 184, 177, 169, 205, 190, 172, 186, 157, 223, 189, 212, 163, 172, 189, 182, 190, 169, 173, 181, 224, 180, 184, 177, 160, 176, 187, 175, 178, 173, 197, 186, 204, 155, 192, 175, 177, 193, 187, 195, 204, 181, 196, 183, 189, 184, 202, 178, 188, 188, 185, 170, 198, 198, 205, 177, 201, 206, 193, 185, 191, 190, 179, 180, 179, 168, 183, 172, 204, 177, 182, 213, 178, 159, 183, 176, 187, 184, 159, 173, 193, 199, 180, 188, 187, 207, 177, 181, 180, 189, 167, 180, 137, 197, 181, 171, 192, 174, 190, 186, 173, 199, 192, 168, 186, 181, 178, 172, 183, 211, 178, 188, 187, 194, 187, 162, 172, 199, 203, 201, 180]
::::::::::::::
Randomhit.0.600.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 936, 8590, 40808, 33994, 11299, 3257, 838, 213, 53, 10, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[192, 169, 160, 192, 158, 165, 173, 145, 176, 173, 180, 172, 186, 165, 189, 158, 170, 170, 165, 156, 148, 168, 149, 178, 157, 145, 176, 156, 185, 173, 194, 186, 171, 191, 158, 157, 175, 164, 172, 145, 136, 163, 164, 174, 179, 174, 180, 160, 176, 183, 180, 180, 157, 166, 175, 173, 165, 140, 157, 159, 150, 161, 164, 151, 162, 129, 165, 160, 174, 187, 183, 152, 124, 165, 169, 181, 206, 153, 149, 156, 173, 183, 166, 165, 177, 157, 149, 141, 156, 166, 147, 139, 164, 148, 196, 153, 157, 184, 168, 180, 164, 156, 146, 162, 166, 176, 165, 170, 190, 172, 167, 191, 145, 150, 156, 168, 168, 165, 132, 169, 161, 171, 160, 151, 151, 185, 172, 186, 153, 157, 150, 179, 179, 157, 157, 144, 176, 167, 161, 161, 144, 163, 159, 168, 188, 168, 151, 170, 181, 171, 177, 160, 162, 154, 164, 154, 168, 152, 138, 156, 159, 177, 152, 167, 183, 172, 161, 198, 148, 153, 179, 153, 152, 152, 176, 184, 175, 160, 161, 146, 189, 172, 176, 161, 163, 180, 176, 199, 151, 203, 171, 166, 200, 166, 182, 160, 165, 167, 169, 153, 146, 194, 158, 163, 176, 161, 155, 158, 182, 161, 180, 166, 177, 154, 187, 149, 182, 152, 173, 168, 159, 152, 185, 171, 168, 151, 145, 172, 181, 169, 162, 180, 193, 178, 138, 131, 174, 150, 169, 160, 160, 167, 157, 187, 184, 169, 162, 167, 187, 140, 153, 168, 159, 185, 154, 165, 193, 162, 140, 166, 170, 158, 151, 195, 177, 149, 183, 155, 182, 178, 157, 162, 160, 172, 156, 175, 167, 166, 176, 173, 191, 138, 179, 160, 179, 171, 154, 142, 164, 177, 179, 143, 162, 179, 166, 158, 164, 149, 170, 167, 179, 169, 169, 164, 151, 147, 202, 166, 169, 168, 174, 150, 171, 167, 165, 150, 170, 171, 170, 196, 168, 186, 165, 137, 160, 165, 169, 162, 165, 177, 142, 147, 166, 164, 161, 164, 185, 180, 157, 150, 167, 180, 180, 160, 144, 166, 161, 168, 177, 181, 179, 191, 188, 162, 188, 195, 160, 178, 159, 165, 167, 155, 180, 170, 185, 170, 167, 153, 156, 171, 152, 168, 151, 158, 176, 177, 184, 165, 172, 175, 175, 184, 166, 166, 168, 158, 151, 174, 157, 160, 160, 184, 172, 135, 176, 166, 188, 145, 171, 166, 155, 158, 162, 178, 178, 155, 164, 172, 170, 165, 154, 171, 198, 147, 170, 178, 177, 170, 178, 172, 182, 127, 149, 199, 173, 143, 186, 161, 171, 166, 156, 144, 152, 172, 159, 138, 160, 173, 191, 169, 210, 155, 188, 178, 160, 153, 152, 159, 155, 150, 189, 181, 193, 136, 145, 158, 199, 172, 165, 170, 143, 185, 144, 166, 173, 163, 160, 160, 183, 153, 154, 167, 170, 180, 166, 178, 154, 179, 158, 143, 169, 162, 160, 191, 166, 157, 180, 147, 197, 176, 177, 168, 157, 178, 174, 184, 152, 179, 184, 176, 187, 139, 179, 159, 172, 166, 146, 174, 175, 153, 145, 179, 177, 180, 141, 168, 172, 167, 173, 166, 171, 150, 164, 163, 165, 155, 157, 175, 155, 166, 168, 140, 178, 159, 172, 189, 162, 154, 176, 157, 179, 189, 184, 198, 169, 167, 165, 164, 163, 182, 161, 145, 163, 160, 170, 192, 140, 155, 162, 159, 162, 160, 194, 185, 183, 157, 160, 168, 184, 197, 176, 178, 171, 164, 163, 133, 154, 142, 158, 153, 174, 182, 151, 160, 174, 175, 155, 179, 191, 172, 167, 173, 159, 173, 164, 162, 178, 164, 172, 184]
::::::::::::::
Randomhit.0.650.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 889, 8050, 39410, 34462, 12206, 3581, 1014, 303, 68, 16, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[141, 151, 148, 138, 140, 136, 168, 152, 163, 140, 149, 151, 144, 170, 158, 147, 180, 159, 143, 168, 129, 174, 166, 175, 146, 136, 132, 166, 159, 162, 148, 154, 134, 140, 171, 174, 169, 163, 161, 158, 180, 142, 153, 167, 160, 157, 188, 154, 128, 156, 166, 145, 118, 163, 144, 152, 158, 144, 145, 153, 154, 167, 144, 147, 166, 157, 155, 168, 162, 147, 142, 134, 160, 154, 170, 166, 165, 175, 135, 139, 160, 131, 154, 170, 155, 166, 152, 130, 146, 142, 154, 174, 165, 150, 175, 129, 138, 147, 161, 135, 163, 156, 153, 147, 182, 150, 144, 135, 153, 147, 155, 154, 169, 176, 139, 161, 160, 145, 178, 162, 174, 153, 150, 143, 148, 186, 144, 143, 150, 157, 160, 154, 123, 150, 148, 152, 154, 168, 151, 145, 173, 143, 163, 159, 158, 148, 170, 159, 146, 163, 169, 145, 151, 155, 166, 154, 130, 161, 152, 135, 152, 168, 163, 140, 161, 182, 189, 164, 143, 159, 154, 166, 167, 161, 156, 151, 155, 158, 158, 173, 154, 159, 167, 115, 161, 149, 174, 155, 135, 138, 140, 137, 139, 173, 150, 146, 151, 165, 147, 138, 141, 184, 117, 139, 130, 140, 148, 151, 136, 168, 177, 164, 128, 124, 153, 144, 173, 152, 156, 172, 140, 158, 161, 149, 162, 156, 139, 144, 150, 158, 156, 150, 138, 149, 147, 154, 143, 142, 166, 167, 167, 130, 158, 144, 160, 164, 131, 149, 171, 137, 140, 151, 150, 150, 154, 145, 153, 164, 171, 152, 155, 144, 157, 155, 154, 146, 165, 140, 149, 160, 172, 165, 163, 163, 159, 169, 179, 139, 171, 154, 149, 139, 161, 146, 160, 133, 160, 161, 132, 164, 145, 155, 169, 150, 151, 161, 153, 160, 157, 147, 137, 186, 155, 144, 150, 173, 164, 147, 165, 134, 192, 162, 188, 177, 163, 156, 158, 148, 154, 157, 157, 156, 147, 147, 141, 149, 138, 163, 192, 156, 150, 145, 163, 147, 131, 129, 176, 146, 165, 150, 137, 168, 167, 170, 154, 149, 156, 143, 146, 147, 152, 153, 141, 149, 148, 142, 164, 157, 168, 153, 184, 182, 181, 154, 146, 157, 161, 168, 133, 169, 178, 152, 150, 151, 135, 194, 143, 178, 150, 169, 149, 145, 143, 159, 151, 151, 152, 153, 162, 152, 142, 127, 162, 154, 143, 137, 137, 143, 172, 145, 153, 148, 166, 169, 164, 158, 160, 131, 165, 182, 166, 178, 135, 130, 154, 151, 139, 147, 139, 123, 157, 157, 147, 151, 149, 177, 167, 133, 155, 143, 159, 156, 150, 158, 155, 173, 130, 147, 167, 161, 140, 167, 144, 140, 157, 159, 159, 132, 169, 150, 177, 157, 163, 174, 168, 128, 151, 155, 170, 148, 161, 169, 155, 143, 165, 136, 159, 160, 138, 146, 150, 144, 175, 153, 185, 162, 157, 155, 165, 140, 154, 158, 160, 142, 158, 143, 156, 145, 176, 153, 163, 154, 148, 144, 170, 154, 144, 142, 153, 155, 164, 168, 152, 162, 134, 174, 136, 138, 163, 162, 161, 147, 155, 147, 154, 144, 155, 148, 136, 158, 147, 150, 176, 139, 138, 151, 160, 165, 125, 167, 144, 135, 150, 159, 157, 158, 162, 122, 146, 167, 150, 167, 138, 164, 151, 139, 167, 160, 149, 166, 152, 137, 155, 137, 168, 156, 155, 140, 161, 153, 162, 164, 163, 174, 160, 157, 143, 144, 172, 124, 144, 167, 166, 178, 154, 152, 151, 134, 146, 144, 156, 161, 176, 151, 150, 161, 163, 167, 146, 163, 154, 154, 167, 148, 136, 146, 157, 158, 173, 165, 148, 148, 148, 130, 164, 147, 154, 172, 140, 114, 165, 174, 149, 145, 137, 136, 145, 133, 142, 134, 173, 128, 127, 167, 155, 149, 154, 157, 144, 161, 141, 143, 161, 161, 159, 157, 151, 150, 151, 166, 172, 138, 160, 146, 157, 125, 151, 159, 159, 126]
::::::::::::::
Randomhit.0.700.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 833, 7697, 37786, 34693, 13145, 4033, 1305, 387, 83, 29, 7, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[148, 153, 137, 139, 132, 123, 117, 139, 113, 167, 140, 126, 141, 141, 119, 172, 152, 150, 148, 141, 140, 149, 131, 134, 135, 153, 143, 116, 141, 131, 178, 130, 142, 126, 118, 137, 137, 127, 137, 148, 144, 144, 152, 135, 144, 144, 157, 143, 141, 127, 142, 136, 155, 128, 151, 152, 154, 153, 136, 137, 137, 126, 135, 141, 132, 131, 147, 149, 140, 112, 163, 150, 152, 163, 137, 116, 126, 141, 147, 136, 168, 135, 129, 120, 149, 151, 125, 138, 117, 137, 138, 142, 142, 111, 116, 150, 129, 130, 139, 152, 117, 144, 123, 154, 154, 132, 156, 140, 154, 123, 173, 143, 139, 159, 140, 149, 138, 172, 134, 150, 132, 140, 149, 155, 153, 140, 164, 152, 140, 145, 136, 142, 137, 161, 129, 148, 145, 160, 139, 148, 138, 149, 126, 132, 153, 148, 132, 142, 123, 118, 155, 133, 138, 143, 158, 143, 144, 146, 166, 155, 142, 141, 140, 147, 158, 133, 134, 117, 168, 144, 123, 123, 166, 146, 158, 153, 126, 130, 152, 157, 144, 149, 158, 148, 159, 144, 145, 139, 139, 136, 143, 138, 160, 159, 170, 122, 134, 135, 141, 134, 159, 152, 167, 156, 140, 132, 138, 142, 141, 125, 124, 128, 122, 146, 118, 137, 164, 144, 145, 145, 131, 135, 150, 152, 155, 123, 118, 134, 145, 156, 153, 145, 110, 159, 138, 161, 116, 128, 130, 165, 128, 141, 149, 135, 137, 142, 147, 152, 143, 148, 143, 166, 178, 137, 127, 147, 161, 148, 154, 159, 158, 150, 143, 142, 150, 148, 153, 141, 123, 136, 154, 142, 141, 151, 153, 156, 126, 145, 127, 155, 133, 135, 130, 146, 120, 152, 126, 142, 150, 141, 152, 148, 133, 150, 140, 130, 174, 146, 166, 148, 148, 147, 168, 146, 155, 181, 127, 162, 154, 172, 155, 157, 151, 146, 152, 141, 144, 164, 165, 132, 141, 138, 154, 139, 121, 131, 145, 164, 148, 135, 144, 141, 130, 128, 151, 137, 128, 133, 130, 161, 134, 151, 134, 149, 121, 148, 118, 140, 144, 126, 152, 142, 136, 142, 144, 138, 162, 132, 140, 137, 144, 147, 163, 152, 157, 146, 148, 150, 160, 162, 158, 147, 134, 140, 130, 156, 131, 135, 144, 117, 139, 147, 138, 130, 144, 143, 150, 121, 145, 165, 116, 159, 136, 128, 146, 97, 149, 164, 152, 142, 157, 136, 135, 153, 154, 143, 155, 138, 112, 136, 142, 132, 169, 129, 161, 153, 133, 150, 115, 120, 157, 147, 136, 127, 142, 151, 169, 140, 141, 142, 140, 154, 144, 156, 133, 127, 125, 131, 136, 158, 156, 161, 144, 146, 145, 151, 149, 161, 156, 142, 159, 130, 129, 133, 155, 144, 143, 143, 134, 109, 136, 148, 152, 125, 164, 162, 144, 133, 149, 141, 156, 132, 150, 168, 143, 140, 157, 121, 142, 131, 143, 137, 139, 150, 152, 154, 148, 159, 137, 147, 146, 125, 149, 128, 154, 134, 119, 144, 144, 144, 136, 154, 147, 132, 135, 164, 144, 140, 170, 139, 143, 133, 134, 153, 151, 151, 131, 144, 154, 139, 152, 145, 129, 173, 145, 153, 147, 136, 147, 146, 156, 152, 135, 177, 144, 170, 151, 135, 115, 153, 152, 143, 143, 128, 139, 136, 132, 146, 139, 141, 137, 153, 147, 158, 131, 133, 141, 143, 131, 137, 155, 149, 150, 151, 122, 174, 150, 149, 122, 145, 146, 145, 143, 129, 168, 172, 146, 126, 137, 167, 148, 152, 146, 143, 122, 121, 129, 142, 163, 160, 150, 142, 141, 140, 128, 154, 149, 140, 128, 142, 113, 149, 124, 146, 142, 161, 131, 131, 135, 130, 152, 123, 139, 138, 129, 144, 170, 127, 142, 137, 152, 119, 134, 169, 152, 117, 160, 121, 165, 163, 141, 140, 132, 157, 140, 140, 151, 151, 135, 127, 155, 146, 159, 145, 131, 142, 153, 137, 135, 153, 138, 133, 130, 175, 138, 160, 146, 154, 142, 145, 127, 136, 134, 141, 146, 148, 126, 148, 144, 138, 133, 142, 147, 117, 129, 124, 147, 121, 138, 134, 143, 177, 161, 150, 152, 140, 140, 135, 123, 155, 162, 121, 148, 128, 149, 131, 144, 153, 157, 152]
::::::::::::::
Randomhit.0.750.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 752, 7437, 36271, 34666, 13905, 4729, 1583, 474, 155, 21, 6, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[132, 124, 140, 136, 124, 135, 128, 148, 122, 120, 133, 122, 153, 138, 136, 119, 121, 114, 117, 125, 140, 129, 145, 130, 156, 128, 121, 136, 131, 134, 123, 120, 125, 115, 142, 109, 115, 132, 123, 153, 146, 158, 131, 147, 139, 120, 129, 139, 141, 149, 123, 129, 145, 125, 124, 131, 150, 147, 129, 126, 149, 134, 151, 130, 118, 127, 126, 128, 145, 140, 146, 146, 138, 134, 122, 135, 128, 121, 115, 128, 158, 138, 134, 139, 130, 117, 119, 137, 148, 148, 117, 134, 137, 124, 140, 127, 136, 126, 149, 117, 126, 144, 140, 136, 141, 128, 150, 114, 138, 116, 135, 120, 125, 111, 131, 128, 120, 137, 124, 140, 141, 139, 134, 127, 148, 113, 120, 139, 131, 125, 114, 148, 147, 135, 123, 109, 146, 145, 149, 134, 137, 129, 137, 139, 142, 123, 152, 146, 131, 109, 146, 133, 125, 149, 128, 125, 134, 137, 124, 130, 162, 128, 124, 141, 147, 127, 110, 136, 136, 144, 138, 136, 138, 119, 124, 114, 118, 143, 136, 114, 121, 130, 147, 140, 123, 132, 144, 130, 119, 118, 143, 144, 136, 127, 114, 164, 153, 152, 134, 149, 143, 151, 140, 135, 135, 156, 127, 143, 116, 149, 131, 128, 137, 134, 138, 137, 118, 136, 143, 132, 136, 121, 143, 153, 134, 137, 125, 151, 126, 121, 135, 135, 152, 114, 144, 129, 133, 125, 148, 143, 132, 120, 131, 135, 115, 127, 145, 112, 149, 119, 122, 138, 147, 137, 158, 124, 132, 125, 109, 108, 173, 146, 134, 130, 133, 133, 140, 120, 126, 150, 147, 118, 152, 142, 135, 123, 144, 126, 119, 140, 157, 141, 123, 133, 150, 148, 162, 134, 132, 123, 122, 117, 121, 140, 119, 128, 141, 153, 150, 150, 149, 140, 150, 129, 142, 132, 124, 118, 135, 119, 132, 127, 135, 143, 155, 131, 153, 156, 111, 145, 123, 138, 127, 154, 117, 115, 140, 108, 140, 129, 110, 132, 144, 157, 122, 133, 149, 124, 152, 156, 111, 147, 107, 144, 107, 130, 138, 145, 127, 130, 145, 131, 125, 130, 155, 127, 136, 138, 136, 131, 120, 127, 110, 119, 110, 107, 138, 148, 148, 132, 160, 132, 121, 148, 141, 124, 105, 118, 115, 155, 128, 139, 130, 143, 153, 133, 119, 117, 149, 141, 131, 151, 151, 134, 114, 141, 137, 130, 130, 121, 124, 127, 135, 141, 110, 143, 147, 139, 156, 145, 128, 146, 134, 146, 124, 146, 146, 124, 144, 143, 146, 138, 145, 131, 117, 140, 132, 135, 127, 151, 139, 140, 129, 130, 116, 142, 129, 104, 140, 140, 147, 173, 123, 127, 123, 129, 139, 134, 134, 123, 143, 114, 135, 122, 119, 133, 139, 137, 122, 145, 138, 146, 132, 124, 125, 131, 143, 147, 148, 132, 125, 128, 147, 126, 140, 157, 154, 118, 125, 132, 138, 137, 146, 122, 134, 144, 144, 161, 145, 121, 124, 152, 139, 145, 129, 120, 128, 138, 140, 127, 117, 148, 168, 132, 117, 140, 129, 138, 143, 120, 150, 125, 146, 136, 120, 125, 134, 131, 137, 153, 141, 123, 112, 116, 129, 124, 124, 144, 133, 135, 117, 120, 121, 142, 123, 153, 144, 137, 119, 124, 128, 152, 132, 132, 143, 134, 127, 122, 118, 122, 125, 118, 124, 146, 138, 117, 107, 139, 113, 156, 137, 118, 137, 128, 132, 153, 138, 138, 119, 125, 127, 131, 145, 143, 146, 126, 152, 136, 124, 112, 131, 122, 108, 119, 122, 120, 140, 150, 121, 131, 121, 130, 135, 141, 135, 132, 124, 130, 148, 128, 117, 127, 135, 147, 129, 131, 118, 140, 144, 116, 107, 139, 150, 128, 139, 132, 159, 128, 143, 133, 142, 155, 146, 140, 122, 133, 123, 117, 130, 126, 135, 130, 137, 138, 164, 129, 138, 121, 132, 133, 130, 146, 121, 127, 123, 136, 137, 118, 145, 137, 150, 134, 128, 145, 132, 120, 146, 126, 153, 137, 155, 130, 132, 139, 143, 118, 130, 127, 149, 130, 121, 107, 145, 124, 119, 155, 133, 138, 132, 145, 118, 141, 134, 146, 149, 138, 129, 123, 133, 145, 123, 133, 128, 135, 135, 138, 137, 149, 131, 127, 130, 130, 142, 115, 147, 126, 143, 136, 123, 140, 145, 147, 126, 133, 132, 121, 130, 129, 120, 146, 138, 145, 120, 114, 130, 129, 142, 133, 128, 124, 140, 143, 113, 134, 132, 132, 111, 145, 140, 116, 149, 137, 118, 137, 148, 114, 136, 104, 125, 124]
::::::::::::::
Randomhit.0.800.12.0.MSG1.BU3.Topo
::::::::::::::
[0, 717, 6905, 35125, 34750, 14652, 5241, 1797, 575, 172, 52, 11, 2, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
[125, 120, 119, 123, 137, 128, 123, 135, 119, 118, 104, 130, 128, 117, 127, 105, 139, 128, 112, 120, 129, 112, 118, 115, 124, 116, 140, 121, 125, 137, 122, 114, 111, 129, 139, 116, 131, 139, 129, 114, 110, 125, 133, 130, 132, 146, 113, 116, 107, 120, 133, 97, 140, 126, 110, 114, 111, 117, 119, 132, 119, 124, 123, 123, 134, 126, 116, 121, 144, 126, 109, 131, 113, 120, 128, 125, 130, 145, 135, 123, 113, 117, 112, 134, 115, 116, 117, 134, 157, 125, 115, 123, 115, 127, 132, 141, 122, 134, 123, 114, 117, 123, 138, 111, 125, 127, 125, 118, 109, 146, 137, 140, 109, 125, 118, 117, 108, 143, 132, 111, 116, 127, 130, 126, 134, 118, 118, 124, 131, 131, 154, 132, 120, 132, 121, 120, 112, 135, 122, 120, 115, 115, 131, 121, 108, 127, 118, 124, 139, 127, 124, 127, 136, 123, 119, 116, 148, 108, 134, 136, 144, 117, 127, 122, 119, 115, 124, 141, 108, 109, 127, 116, 119, 123, 124, 143, 128, 107, 153, 115, 117, 115, 121, 119, 135, 131, 130, 136, 113, 119, 132, 126, 103, 112, 136, 133, 114, 135, 117, 132, 124, 115, 106, 118, 132, 107, 130, 121, 115, 113, 119, 105, 120, 113, 123, 120, 131, 116, 146, 120, 107, 123, 111, 148, 123, 153, 122, 143, 135, 109, 138, 130, 129, 123, 121, 129, 106, 136, 119, 114, 117, 118, 130, 141, 158, 129, 123, 121, 126, 148, 124, 108, 108, 119, 141, 126, 117, 137, 126, 135, 115, 133, 127, 123, 124, 116, 143, 102, 125, 93, 106, 140, 121, 131, 111, 122, 116, 117, 111, 113, 126, 133, 136, 123, 118, 129, 123, 120, 121, 102, 142, 119, 124, 130, 112, 104, 135, 142, 99, 147, 147, 146, 121, 119, 135, 131, 108, 139, 113, 132, 113, 147, 104, 133, 151, 120, 123, 109, 124, 117, 130, 128, 111, 101, 121, 140, 154, 105, 101, 131, 131, 118, 116, 144, 146, 152, 125, 122, 121, 130, 140, 128, 127, 122, 129, 152, 104, 121, 122, 132, 123, 147, 139, 115, 119, 138, 130, 126, 121, 108, 132, 140, 122, 100, 126, 114, 128, 142, 112, 121, 110, 117, 139, 124, 113, 126, 128, 123, 116, 120, 124, 114, 126, 132, 111, 124, 146, 139, 118, 132, 114, 137, 120, 138, 122, 127, 138, 99, 123, 149, 122, 128, 117, 103, 138, 130, 125, 120, 144, 125, 132, 134, 133, 112, 146, 130, 148, 119, 120, 139, 125, 130, 117, 143, 94, 130, 100, 135, 128, 132, 111, 130, 96, 121, 112, 130, 136, 119, 113, 137, 140, 126, 132, 113, 128, 114, 131, 117, 121, 130, 126, 133, 127, 133, 123, 134, 117, 125, 112, 105, 128, 109, 112, 136, 124, 115, 140, 120, 121, 123, 122, 143, 138, 115, 134, 120, 135, 126, 138, 124, 132, 150, 112, 137, 120, 103, 130, 129, 124, 127, 131, 145, 126, 146, 114, 121, 135, 132, 138, 130, 124, 117, 133, 137, 126, 114, 104, 113, 128, 120, 140, 115, 125, 123, 124, 133, 119, 131, 127, 113, 138, 95, 120, 122, 112, 110, 163, 117, 136, 131, 107, 131, 140, 137, 133, 115, 129, 121, 120, 127, 115, 127, 146, 109, 133, 122, 112, 111, 107, 115, 141, 127, 128, 125, 125, 114, 131, 137, 148, 129, 114, 132, 125, 134, 104, 119, 118, 113, 142, 151, 128, 116, 126, 111, 128, 130, 110, 128, 124, 123, 120, 122, 143, 118, 145, 118, 122, 137, 132, 123, 128, 119, 129, 137, 123, 151, 127, 123, 138, 123, 115, 106, 116, 99, 112, 118, 111, 137, 145, 118, 143, 148, 115, 131, 116, 132, 117, 127, 126, 120, 117, 131, 139, 119, 107, 125, 135, 119, 125, 132, 144, 101, 145, 119, 156, 106, 131, 148, 137, 118, 123, 110, 125, 129, 144, 101, 122, 135, 126, 145, 126, 109, 126, 126, 100, 116, 142, 126, 119, 123, 129, 130, 118, 135, 106, 118, 102, 102, 132, 121, 141, 134, 133, 134, 137, 129, 134, 122, 142, 109, 113, 121, 118, 95, 131, 137, 117, 109, 134, 128, 97, 108, 118, 127, 122, 115, 146, 111, 133, 119, 139, 152, 123, 134, 163, 124, 114, 111, 133, 112, 154, 116, 130, 128, 143, 136, 125, 117, 115, 128, 112, 128, 133, 123, 127, 106, 116, 127, 117, 117, 142, 128, 137, 138, 115, 114, 120, 115, 118, 158, 149, 124, 143, 102, 129, 112, 132, 134, 142, 90, 135, 117, 123, 111, 132, 139, 132, 147, 135, 134, 135, 135, 108, 127, 139, 132, 146, 148, 121, 128, 126, 131, 136, 113, 106, 123, 121, 109, 131, 142, 125, 119, 140, 106, 154, 109, 122, 129, 131, 116, 135, 130, 121, 145, 121, 109, 130, 142, 120, 129]


==> fig/routing/S2.6Port.pathlen.2.txt <==
0.100.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 600, 2577, 4185, 1842, 555, 126, 14, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.150.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 900, 4053, 7974, 5346, 2453, 1054, 388, 127, 41, 10, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.200.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 1200, 5549, 12084, 9556, 5826, 3059, 1494, 660, 251, 88, 25, 5, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.250.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 1498, 7055, 16470, 14758, 9987, 6290, 3419, 1644, 693, 298, 99, 29, 9, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.300.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 1800, 8581, 20886, 20176, 15046, 10040, 6094, 3458, 1884, 958, 471, 200, 73, 20, 11, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.350.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 2100, 9967, 24961, 26177, 20800, 14847, 9843, 6077, 3528, 1944, 999, 502, 237, 108, 36, 14, 5, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.400.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 2400, 11548, 29592, 31492, 26296, 20200, 14578, 9708, 6038, 3555, 2049, 1107, 584, 255, 119, 43, 22, 8, 4, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.450.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 2700, 13069, 34102, 37436, 32607, 25715, 19444, 14031, 9451, 5906, 3527, 1974, 1053, 537, 275, 129, 52, 28, 12, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.500.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 3000, 14545, 38220, 43834, 39608, 32313, 25285, 18562, 12865, 8493, 5380, 3307, 1943, 1056, 543, 262, 135, 74, 40, 19, 11, 4, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.550.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 3300, 15941, 42295, 49832, 46168, 39030, 31408, 23951, 17251, 11855, 8139, 5223, 3248, 1915, 1070, 602, 340, 197, 97, 46, 23, 15, 3, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.600.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 3600, 17581, 47108, 56313, 53203, 46103, 37599, 29723, 22241, 16258, 11016, 7327, 4631, 2942, 1736, 974, 550, 277, 127, 62, 22, 4, 2, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.650.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 3900, 19106, 52316, 62434, 59885, 53091, 44554, 36009, 28069, 20928, 14758, 10145, 6549, 4109, 2570, 1568, 900, 471, 254, 129, 53, 26, 15, 7, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.700.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 4200, 20546, 56291, 68479, 67295, 60471, 52389, 43430, 34061, 25684, 18868, 13371, 8938, 5916, 3735, 2379, 1436, 802, 462, 275, 144, 60, 30, 16, 12, 6, 3, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.750.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 4500, 22021, 60514, 73752, 72719, 66892, 58856, 49898, 40443, 31987, 24351, 17930, 12978, 8838, 5956, 3949, 2465, 1512, 972, 584, 332, 172, 84, 30, 9, 5, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.800.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 4800, 23563, 65059, 81754, 82137, 77018, 67790, 57662, 47581, 37427, 28319, 21036, 15219, 10586, 7248, 4724, 2986, 1830, 1102, 627, 347, 159, 98, 56, 29, 24, 14, 4, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> fig/routing/S2.6Port.pathlen.txt <==
0.100.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 600, 2577, 4185, 1842, 555, 126, 14, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.150.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 900, 4053, 7974, 5346, 2453, 1054, 388, 127, 41, 10, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.200.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 1200, 5549, 12084, 9556, 5826, 3059, 1494, 660, 251, 88, 25, 5, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.250.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 1498, 7055, 16470, 14758, 9987, 6290, 3419, 1644, 693, 298, 99, 29, 9, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.300.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 1800, 8581, 20886, 20176, 15046, 10040, 6094, 3458, 1884, 958, 471, 200, 73, 20, 11, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.350.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 2100, 9967, 24961, 26177, 20800, 14847, 9843, 6077, 3528, 1944, 999, 502, 237, 108, 36, 14, 5, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.400.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 2400, 11548, 29592, 31492, 26296, 20200, 14578, 9708, 6038, 3555, 2049, 1107, 584, 255, 119, 43, 22, 8, 4, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.450.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 2700, 13069, 34102, 37436, 32607, 25715, 19444, 14031, 9451, 5906, 3527, 1974, 1053, 537, 275, 129, 52, 28, 12, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.500.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 3000, 14545, 38220, 43834, 39608, 32313, 25285, 18562, 12865, 8493, 5380, 3307, 1943, 1056, 543, 262, 135, 74, 40, 19, 11, 4, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.50.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 300, 1093, 929, 115, 11, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.550.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 3300, 15941, 42295, 49832, 46168, 39030, 31408, 23951, 17251, 11855, 8139, 5223, 3248, 1915, 1070, 602, 340, 197, 97, 46, 23, 15, 3, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.600.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 3600, 17581, 47108, 56313, 53203, 46103, 37599, 29723, 22241, 16258, 11016, 7327, 4631, 2942, 1736, 974, 550, 277, 127, 62, 22, 4, 2, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.650.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 3900, 19106, 52316, 62434, 59885, 53091, 44554, 36009, 28069, 20928, 14758, 10145, 6549, 4109, 2570, 1568, 900, 471, 254, 129, 53, 26, 15, 7, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.700.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 4200, 20546, 56291, 68479, 67295, 60471, 52389, 43430, 34061, 25684, 18868, 13371, 8938, 5916, 3735, 2379, 1436, 802, 462, 275, 144, 60, 30, 16, 12, 6, 3, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.750.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 4500, 22021, 60514, 73752, 72719, 66892, 58856, 49898, 40443, 31987, 24351, 17930, 12978, 8838, 5956, 3949, 2465, 1512, 972, 584, 332, 172, 84, 30, 9, 5, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
0.800.6.0.MSG1.BU3.Topo
TWO HOPS
[0, 0, 4800, 23563, 65059, 81754, 82137, 77018, 67790, 57662, 47581, 37427, 28319, 21036, 15219, 10586, 7248, 4724, 2986, 1830, 1102, 627, 347, 159, 98, 56, 29, 24, 14, 4, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> fig/routing/SW.6port.txt <==
SS2D.100
[0, 0, 590, 1864, 3328, 2968, 1049, 99, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.156
[0, 0, 930, 3045, 6145, 7390, 4956, 1545, 166, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.196
[0, 0, 1166, 3850, 8088, 10798, 8823, 4348, 1049, 93, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.256
[0, 0, 1528, 5110, 11210, 16358, 15973, 10304, 4015, 736, 45, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.306
[0, 0, 1828, 6177, 13812, 20865, 22083, 16548, 8552, 2910, 511, 41, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.342
[0, 0, 2038, 6869, 15467, 23993, 27002, 22265, 12915, 4902, 1074, 95, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.400
[0, 0, 2396, 8159, 18766, 30656, 36522, 31993, 19873, 8579, 2322, 315, 19, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.441
[0, 0, 2636, 8900, 20445, 33567, 41170, 38922, 27794, 14399, 5023, 1053, 124, 7, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.506
[0, 0, 3026, 10292, 24034, 40576, 51697, 51119, 39059, 22635, 9701, 2866, 489, 34, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.552
[0, 0, 3310, 11361, 26737, 45474, 59139, 60784, 48607, 29720, 13506, 4466, 947, 97, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.600
[0, 0, 3592, 12259, 28964, 50011, 66398, 70119, 59121, 39329, 20038, 7349, 1909, 282, 27, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.650
[0, 0, 3892, 13346, 31651, 55143, 74607, 80865, 71125, 49545, 26770, 10956, 3238, 646, 64, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.702
[0, 0, 4206, 14457, 34466, 60510, 83158, 92149, 83246, 60709, 35358, 16111, 5795, 1596, 310, 30, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.756
[0, 0, 4528, 15456, 36726, 64560, 89414, 101964, 96855, 75564, 48017, 24476, 9637, 2843, 647, 83, 8, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.812
[0, 0, 4866, 16778, 40296, 71579, 100524, 116162, 111603, 89400, 58728, 30904, 12687, 3948, 901, 144, 11, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> fig/routing/SW2Distribute.txt <==
Fail
5052, 5040, 5065, 5024, 4938, 5009, 4949, 5061, 4936, 4953, 5058, 4934, 4957, 5051, 4997, 4955, 5064, 5066, 4961, 5121, 4998, 4963, 5044, 4936, 4853, 5003, 4930, 5029, 4915, 5059, 4910, 5161, 4959, 4983, 4890, 4952, 5058, 5031, 4916, 5087, 5042, 5098, 4920, 4999, 4917, 5006, 5103, 4998, 5032, 5055, 4958, 5031, 5092, 4952, 5040, 5106, 4994, 5028, 4890, 5086, 4977, 5051, 4992, 5068, 4995, 4972, 5073, 5012, 5190, 5045, 4945, 4994, 4974, 4944, 4949, 4951, 5005, 4882, 4877, 4939, 4960, 4942, 4987, 4903, 5086, 5022, 5078, 5142, 5031, 5087, 4940, 5053, 5027, 4951, 4894, 5013, 5013, 5024, 4900, 5067, 4862, 5088, 5059, 4925, 5069, 4928, 5011, 5031, 4998, 5083, 4928, 4812, 5036, 4960, 4916, 4987, 4954, 4940, 4996, 4942, 5037, 4936, 5061, 5064, 5080, 5079, 4952, 4888, 4896, 4987, 4931, 5020, 5071, 5044, 4942, 4943, 5013, 4941, 5089, 5017, 4998, 4859, 5159, 4969, 5036, 4942, 5062, 4981, 5027, 5086, 4980, 5130, 4998, 4962, 4988, 5064, 4921, 4983, 4908, 5112, 4866, 5010, 5014, 5012, 4939, 4954, 5066, 5080, 4948, 5024, 4925, 4975, 4879, 5055, 4861, 5070, 5072, 5088, 4995, 5043, 5007, 5025, 4945, 5059, 4912, 5065, 5058, 5152, 5000, 5060, 5096, 4950, 4971, 4988, 4995, 4937, 4982, 5043, 4926, 5102


==> fig/routing/fail/RpathL.S2.txt <==
2.56306
2.5713
2.57967
2.58744
2.59435
2.60188
2.61011
2.61785
2.6253
2.63314
2.64141
2.6487
2.65736
2.66613
2.67487
2.68325
2.69086
2.69903
2.70671
2.71605
2.72415


==> fig/routing/fail/Rpathl.SW.txt <==
3.5051
3.50609
3.50967
3.51294
3.52017
3.52572
3.52637
3.53254
3.53252
3.5343
3.5339
3.54386
3.55062
3.55038
3.55751
3.55829
3.56099
3.56594
3.5667
3.56352
3.56423


==> fig/routing/fail/Rsucc.S2.txt <==
0
0.0044941
0.00885417
0.0141506
0.0210784
0.0273208
0.0331476
0.0398284
0.0471009
0.0539177
0.0613626
0.0689874
0.0754519
0.0827091
0.0903033
0.0980833
0.106606
0.115185
0.124525
0.132408
0.141738


==> fig/routing/fail/Rsucc.SW.txt <==
0
0.0181621
0.0330404
0.0507066
0.060296
0.0711091
0.0870309
0.0981752
0.118063
0.133328
0.152769
0.162762
0.17276
0.190175
0.199489
0.216776
0.232008
0.244993
0.261491
0.28125
0.296661


==> fig/routing/fail/Rsucc.je.txt <==
1
0.975265
0.952488
0.929254
0.904993
0.882373
0.859769
0.837851
0.8163
0.794671
0.77367
0.753493
0.733534
0.713987
0.694988
0.675627
0.657088
0.639149
0.621369
0.603848
0.586536


==> fig/routing/fail/note.txt <==
256 switch , 12 inter-switch ports
tot: 1536 edge
line 1 : fail 0 edges
line 2 : fail 15 edges
line 3 : fail 30 edges



==> fig/routing/rs12ss.txt <==
RoutPL.0.100.12.0.MSG1.BU3.Topo
[0, 0, 1200, 6838, 1855, 7, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.150.12.0.MSG1.BU3.Topo
[0, 0, 1800, 12747, 7618, 184, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.200.12.0.MSG1.BU3.Topo
[0, 0, 2400, 18672, 17769, 910, 46, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.250.12.0.MSG1.BU3.Topo
[0, 0, 3000, 25189, 31098, 2745, 203, 15, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.300.12.0.MSG1.BU3.Topo
[0, 0, 3600, 31744, 47655, 5991, 635, 70, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.350.12.0.MSG1.BU3.Topo
[0, 0, 4200, 38379, 67480, 10479, 1400, 189, 20, 2, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.400.12.0.MSG1.BU3.Topo
[0, 0, 4796, 44437, 89121, 17617, 3037, 505, 72, 12, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.450.12.0.MSG1.BU3.Topo
[0, 0, 5398, 51224, 112562, 26330, 5230, 1105, 183, 16, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.500.12.0.MSG1.BU3.Topo
[0, 0, 5998, 57687, 138677, 37019, 7954, 1743, 349, 64, 7, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.550.12.0.MSG1.BU3.Topo
[0, 0, 6600, 64382, 166800, 48890, 11659, 2843, 624, 117, 29, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.600.12.0.MSG1.BU3.Topo
[0, 0, 7200, 70904, 193003, 64803, 17189, 4716, 1208, 300, 62, 9, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.650.12.0.MSG1.BU3.Topo
[0, 0, 7800, 77565, 223158, 81141, 22895, 6856, 1870, 445, 100, 19, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.700.12.0.MSG1.BU3.Topo
[0, 0, 8400, 83992, 253308, 99836, 30380, 9502, 2890, 764, 184, 37, 7, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.750.12.0.MSG1.BU3.Topo
[0, 0, 9000, 90812, 283197, 120712, 39123, 12982, 4227, 1286, 315, 81, 10, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
RoutPL.0.800.12.0.MSG1.BU3.Topo
[0, 0, 9600, 97086, 315022, 142746, 49177, 17317, 5830, 1798, 484, 112, 21, 5, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> fig/routing/rs12sw.txt <==
SS2D.100
[0, 0, 870, 3518, 4286, 1175, 51, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.156
[0, 0, 1372, 6101, 10271, 5511, 890, 35, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.196
[0, 0, 1726, 7859, 14772, 10646, 2947, 268, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.256
[0, 0, 2278, 10831, 22743, 20444, 7693, 1217, 74, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.306
[0, 0, 2730, 13097, 29034, 29736, 14685, 3619, 410, 19, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.342
[0, 0, 3048, 14744, 34093, 37279, 20647, 5916, 834, 60, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.400
[0, 0, 3582, 17650, 42396, 51035, 31994, 10868, 1928, 142, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.441
[0, 0, 3942, 19496, 47866, 60776, 42008, 16111, 3432, 387, 21, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.506
[0, 0, 4516, 22511, 57153, 77516, 59066, 26364, 7091, 1176, 124, 12, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.552
[0, 0, 4944, 24950, 64396, 89962, 72236, 35292, 10307, 1831, 221, 13, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.600
[0, 0, 5364, 26751, 69656, 100469, 87115, 47755, 17357, 4194, 671, 63, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.650
[0, 0, 5818, 29485, 77849, 115447, 104332, 60304, 22371, 5375, 785, 75, 9, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.702
[0, 0, 6286, 31871, 85299, 130047, 122838, 75287, 30637, 8111, 1492, 217, 17, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.756
[0, 0, 6768, 34300, 92698, 144404, 141903, 93100, 41972, 12730, 2529, 341, 31, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
SS2D.812
[0, 0, 7290, 37183, 100911, 159318, 161386, 112572, 55548, 19205, 4473, 591, 51, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> fig/routing/timeJe.txt <==
::::::::::::::
time100.txt
::::::::::::::

real	0m18.788s
user	0m19.312s
sys	0m0.176s
::::::::::::::
time200.txt
::::::::::::::

real	3m43.670s
user	3m46.132s
sys	0m0.496s
::::::::::::::
time300.txt
::::::::::::::

real	12m26.180s
user	12m36.504s
sys	0m1.460s
::::::::::::::
time400.txt
::::::::::::::

real	29m55.861s
user	30m28.320s
sys	0m3.032s
::::::::::::::
time500.txt
::::::::::::::

real	57m9.647s
user	58m21.520s
sys	0m6.872s
::::::::::::::
time600.txt
::::::::::::::

real	115m46.151s
user	116m49.024s
sys	0m18.996s
::::::::::::::
time700.txt
::::::::::::::

real	186m29.925s
user	188m21.124s
sys	0m41.292s
::::::::::::::
time800.txt
::::::::::::::

real	261m49.595s
user	265m23.512s
sys	0m46.624s
::::::::::::::
time900.txt
::::::::::::::

real	358m11.082s
user	364m6.412s
sys	1m0.884s


==> fig/routing/timeS2.txt <==
::::::::::::::
NEWtime100.txt
::::::::::::::

real	0m7.326s
user	0m7.272s
sys	0m0.012s
::::::::::::::
NEWtime200.txt
::::::::::::::

real	0m16.818s
user	0m16.760s
sys	0m0.004s
::::::::::::::
NEWtime300.txt
::::::::::::::

real	0m40.707s
user	0m40.572s
sys	0m0.008s
::::::::::::::
NEWtime400.txt
::::::::::::::

real	1m15.871s
user	1m15.620s
sys	0m0.016s
::::::::::::::
NEWtime500.txt
::::::::::::::

real	2m8.650s
user	2m8.180s
sys	0m0.072s
::::::::::::::
NEWtime600.txt
::::::::::::::

real	3m20.250s
user	3m19.212s
sys	0m0.388s
::::::::::::::
NEWtime700.txt
::::::::::::::

real	4m49.253s
user	4m48.344s
sys	0m0.012s
::::::::::::::
NEWtime800.txt
::::::::::::::

real	6m23.047s
user	6m21.560s
sys	0m0.212s
::::::::::::::
NEWtime900.txt
::::::::::::::

real	8m21.657s
user	8m19.048s
sys	0m0.876s

